The dual IRLS scheme for (hyper-)graph $p$-Laplacians and $\ell^p$ regression with large exponents

We introduce an iterative scheme for discrete convex minimization problems of $p$-Laplace type such as variational graph $p$-Laplace problems and $\ell^p$ regression. In each iteration, the scheme solves only a weighted least-squares problem. We verify linear convergence for suitably regularized problems and derive convergence to any prescribed tolerance.

==> Experiments/Exp1a_p10.dat <==
iter	dIRLS	pIRLS	Newton
1	1.538515e-01	3.848159e-02	1.524439e-01
2	9.764756e-02	7.888159e-03	1.468371e-01
3	5.160807e-02	2.355521e-03	1.358154e-01
4	1.501111e-02	1.201283e-03	1.144740e-01
5	2.342835e-02	7.440129e-04	9.416388e-02
6	1.297551e-02	4.827048e-04	5.970235e-02
7	1.561813e-03	3.472061e-04	3.787351e-02
8	1.857286e-04	2.527194e-04	1.977509e-02
9	6.657525e-05	1.936468e-04	6.532064e-03
10	3.356164e-05	1.473874e-04	2.315680e-03
11	1.863740e-05	1.165285e-04	7.183261e-04
12	1.067727e-05	9.057664e-05	1.478095e-04
13	6.139881e-06	6.668521e-05	2.922942e-05
14	3.646803e-06	4.700039e-05	4.877620e-06
15	2.229907e-06	3.090348e-05	4.875809e-07
16	1.375078e-06	1.973503e-05	1.768960e-08
17	8.522701e-07	1.380134e-05	6.934969e-11
18	5.302509e-07	9.419343e-06	1.942890e-15
19	3.293486e-07	5.942135e-06	1.110223e-16
20	2.032471e-07	3.691479e-06	2.220446e-16
21	1.243905e-07	2.001669e-06	0.000000e+00
22	7.552152e-08	1.085137e-06	3.885781e-16
23	4.555992e-08	4.619496e-07	3.330669e-16
24	2.737847e-08	1.282722e-07	3.330669e-16
25	1.643343e-08	2.363775e-08	1.665335e-16
26	9.875130e-09	2.303023e-09	1.110223e-16
27	5.950484e-09	1.219589e-10	3.885781e-16
28	3.598770e-09	1.893754e-10	2.775558e-16
29	2.185266e-09	1.518119e-12	2.220446e-16
30	1.332260e-09	1.250939e-09	1.665335e-16
31	8.152448e-10	1.563305e-12	2.220446e-16
32	5.005242e-10	8.038253e-11	2.220446e-16
33	3.081802e-10	7.005507e-14	2.775558e-16
34	1.902103e-10	2.869735e-10	1.110223e-16
35	1.176353e-10	1.276756e-15	1.665335e-16
36	7.287226e-11	1.800352e-09	2.220446e-16
37	4.520395e-11	4.618528e-14	3.330669e-16
38	2.807204e-11	1.951456e-11	2.220446e-16
39	1.744871e-11	3.885781e-16	3.330669e-16
40	1.085354e-11	2.322845e-10	2.775558e-16
41	6.755263e-12	9.992007e-16	5.551115e-17
42	4.206857e-12	2.474299e-11	1.110223e-16
43	2.620792e-12	2.775558e-16	-5.551115e-17
44	1.633194e-12	1.079590e-10	5.551115e-17
45	1.018352e-12	1.720846e-15	3.330669e-16
46	6.348255e-13	7.301937e-13	1.110223e-16
47	3.959610e-13	4.440892e-16	1.665335e-16
48	2.469691e-13	2.231415e-11	1.110223e-16
49	1.540990e-13	2.220446e-16	2.775558e-16
50	9.608980e-14	1.801892e-13	1.110223e-16


==> Experiments/Exp1a_p20.dat <==
iter	dIRLS	pIRLS	Newton
1	2.018285e-01	5.906334e-02	1.818715e-01
2	1.663824e-01	3.889726e-02	1.629662e-01
3	1.681208e-01	3.090915e-02	1.450564e-01
4	9.242964e-02	2.553834e-02	1.280894e-01
5	6.962129e-02	2.181416e-02	1.120159e-01
6	8.683823e-02	1.880882e-02	9.679022e-02
7	7.059440e-02	1.655157e-02	8.237124e-02
8	2.508550e-02	1.463981e-02	6.872696e-02
9	1.760205e-02	1.306426e-02	5.584567e-02
10	1.951226e-02	1.181684e-02	4.376662e-02
11	6.590353e-03	1.066474e-02	3.265346e-02
12	4.574911e-03	9.732659e-03	2.292780e-02
13	6.518153e-03	8.903583e-03	1.533194e-02
14	7.951859e-03	8.100811e-03	1.045439e-02
15	6.610210e-03	7.439784e-03	7.933225e-03
16	3.665052e-03	6.856805e-03	6.773933e-03
17	1.134508e-03	6.357439e-03	6.210519e-03
18	4.232729e-04	5.820088e-03	5.877992e-03
19	1.741932e-04	5.365345e-03	5.635206e-03
20	7.289183e-05	4.960620e-03	5.430460e-03
21	4.707479e-05	4.620651e-03	5.246491e-03
22	4.401124e-05	4.302230e-03	5.078145e-03
23	4.323182e-05	3.977038e-03	4.922922e-03
24	3.880156e-05	3.484256e-03	4.778982e-03
25	3.105454e-05	3.065909e-03	4.644897e-03
26	2.161834e-05	2.794379e-03	4.519548e-03
27	1.310233e-05	2.566904e-03	4.402049e-03
28	7.236325e-06	2.367644e-03	4.291671e-03
29	3.901122e-06	2.175200e-03	4.187786e-03
30	2.187030e-06	1.805453e-03	4.089842e-03
31	1.316583e-06	1.534328e-03	3.997351e-03
32	8.518404e-07	1.423390e-03	3.909894e-03
33	5.842238e-07	1.332953e-03	3.827110e-03
34	4.186071e-07	1.203111e-03	3.748681e-03
35	3.102818e-07	1.068603e-03	3.674314e-03
36	2.365109e-07	8.830525e-04	3.603731e-03
37	1.845257e-07	7.672454e-04	3.536672e-03
38	1.466031e-07	6.708150e-04	3.472886e-03
39	1.179588e-07	6.063692e-04	3.412140e-03
40	9.565181e-08	5.524608e-04	3.354215e-03
41	7.788070e-08	5.139050e-04	3.298908e-03
42	6.351447e-08	4.228924e-04	3.246035e-03
43	5.180423e-08	3.684639e-04	3.195429e-03
44	4.222065e-08	3.324476e-04	3.146938e-03
45	3.436689e-08	3.080992e-04	3.100421e-03
46	2.793219e-08	2.808560e-04	3.055746e-03
47	2.266624e-08	2.614412e-04	3.012789e-03
48	1.836399e-08	2.256448e-04	2.971435e-03
49	1.485590e-08	1.965748e-04	2.931577e-03
50	1.200122e-08	1.758653e-04	2.893115e-03


==> Experiments/Exp1a_p40.dat <==
iter	dIRLS	pIRLS	Newton
1	2.217072e-01	1.077430e-01	2.132891e-01
2	4.166852e-01	9.130590e-02	2.061686e-01
3	2.282097e-01	7.837561e-02	2.007010e-01
4	2.555755e-01	6.809468e-02	1.967909e-01
5	2.148817e-01	5.985071e-02	1.939859e-01
6	1.227852e-01	6.521961e-02	1.918722e-01
7	1.159378e-01	5.759244e-02	1.902015e-01
8	7.300261e-02	5.071367e-02	1.888324e-01
9	5.861117e-02	9.867408e-02	1.876790e-01
10	5.585215e-02	4.729835e-02	1.866860e-01
11	5.665837e-02	4.331651e-02	1.858160e-01
12	5.679139e-02	6.595410e-02	1.850427e-01
13	5.136757e-02	5.581630e-02	1.843474e-01
14	5.819966e-02	4.702329e-02	1.837160e-01
15	6.194484e-02	3.991835e-02	1.831379e-01
16	5.890561e-02	3.430767e-02	1.826049e-01
17	5.118146e-02	3.132485e-02	1.821105e-01
18	5.272585e-02	2.780109e-02	1.816496e-01
19	4.949947e-02	2.669455e-02	1.812178e-01
20	4.292782e-02	2.344365e-02	1.808118e-01
21	3.286205e-02	2.089378e-02	1.804287e-01
22	2.539360e-02	1.841650e-02	1.800660e-01
23	2.188264e-02	2.638714e-02	1.797217e-01
24	1.992454e-02	2.104599e-02	1.793940e-01
25	1.855331e-02	1.651609e-02	1.790815e-01
26	1.727643e-02	1.331406e-02	1.787827e-01
27	1.584103e-02	1.151715e-02	1.784965e-01
28	1.424075e-02	1.040188e-02	1.782220e-01
29	1.224510e-02	9.463534e-03	1.779582e-01
30	9.487360e-03	8.838163e-03	1.777043e-01
31	6.074036e-03	8.321223e-03	1.774597e-01
32	2.911878e-03	8.010386e-03	1.772237e-01
33	1.210507e-03	7.613215e-03	1.769957e-01
34	6.878527e-04	7.410788e-03	1.767752e-01
35	5.461542e-04	7.092195e-03	1.765617e-01
36	4.814411e-04	6.924323e-03	1.763549e-01
37	4.259244e-04	6.626890e-03	1.761543e-01
38	3.837637e-04	6.446009e-03	1.759596e-01
39	3.658188e-04	6.208411e-03	1.757704e-01
40	3.618252e-04	5.987444e-03	1.755865e-01
41	3.528485e-04	5.776482e-03	1.754076e-01
42	3.205399e-04	5.587052e-03	1.752334e-01
43	2.656920e-04	5.404039e-03	1.750637e-01
44	2.045436e-04	5.238465e-03	1.748983e-01
45	1.478152e-04	5.082572e-03	1.747370e-01
46	9.936439e-05	4.937812e-03	1.745795e-01
47	6.214789e-05	4.776112e-03	1.744258e-01
48	3.719316e-05	4.616811e-03	1.742757e-01
49	2.223003e-05	4.466374e-03	1.741289e-01
50	1.382058e-05	4.333746e-03	1.739854e-01


==> Experiments/Exp1a_p80.dat <==
iter	dIRLS	pIRLS	Newton
1	2.439143e-01	1.642766e-01	2.439143e-01
2	2.985196e-01	1.428583e-01	2.439143e-01
3	2.790111e-01	Inf	2.439143e-01
4	2.116118e-01	NaN	2.439143e-01
5	1.467041e-01	NaN	2.439143e-01
6	1.770201e-01	NaN	2.439143e-01
7	1.397701e-01	NaN	2.439143e-01
8	1.588798e-01	NaN	2.439143e-01
9	1.497293e-01	NaN	2.439143e-01
10	1.340018e-01	NaN	2.439143e-01
11	1.191494e-01	NaN	2.439143e-01
12	1.047791e-01	NaN	2.439143e-01
13	1.065005e-01	NaN	2.439143e-01
14	1.123630e-01	NaN	2.439143e-01
15	1.158356e-01	NaN	2.439143e-01
16	1.105262e-01	NaN	2.439143e-01
17	9.553366e-02	NaN	2.439143e-01
18	7.413960e-02	NaN	2.439143e-01
19	6.850932e-02	NaN	2.439143e-01
20	7.459654e-02	NaN	2.439143e-01
21	7.576706e-02	NaN	2.439143e-01
22	6.958964e-02	NaN	2.439143e-01
23	6.118207e-02	NaN	2.439143e-01
24	5.203605e-02	NaN	2.439143e-01
25	4.203184e-02	NaN	2.439143e-01
26	4.516457e-02	NaN	2.439143e-01
27	4.844578e-02	NaN	2.439143e-01
28	5.049681e-02	NaN	2.439143e-01
29	5.229419e-02	NaN	2.439143e-01
30	5.463770e-02	NaN	2.439143e-01
31	5.650310e-02	NaN	2.439143e-01
32	5.717221e-02	NaN	2.439143e-01
33	5.548371e-02	NaN	2.439143e-01
34	5.145072e-02	NaN	2.439143e-01
35	4.526054e-02	NaN	2.439143e-01
36	4.033791e-02	NaN	2.439143e-01
37	3.789561e-02	NaN	2.439143e-01
38	3.373913e-02	NaN	2.439143e-01
39	2.961056e-02	NaN	2.439143e-01
40	3.041036e-02	NaN	2.439143e-01
41	3.191941e-02	NaN	2.439143e-01
42	3.266420e-02	NaN	2.439143e-01
43	3.266845e-02	NaN	2.439143e-01
44	3.326846e-02	NaN	2.439143e-01
45	3.627991e-02	NaN	2.439143e-01
46	3.669763e-02	NaN	2.439143e-01
47	3.445652e-02	NaN	2.439143e-01
48	3.128362e-02	NaN	2.439143e-01
49	2.812282e-02	NaN	2.439143e-01
50	2.479802e-02	NaN	2.439143e-01


==> Experiments/Exp2a_70000_p_10.dat <==
iter	CorrectInPercent	J	J_eps	ErrorEst	ErrorEst_eps
1	31.112857	2.398781e+02	2.398781e+02	3.706342e+02	3.706342e+02
2	75.538571	3.394068e-03	3.394068e-03	1.916288e+01	1.916288e+01
3	73.055714	9.612465e-04	9.612465e-04	4.258363e+00	4.258363e+00
4	72.135714	5.556310e-04	5.556310e-04	1.225182e+00	1.225182e+00
5	71.695714	4.453362e-04	4.453362e-04	4.245974e-01	4.245974e-01
6	71.452857	4.016388e-04	4.016388e-04	1.698056e-01	1.698056e-01
7	71.331429	3.825346e-04	3.825346e-04	7.607714e-02	7.607714e-02
8	71.257143	3.737990e-04	3.737990e-04	3.735007e-02	3.735007e-02
9	71.212857	3.696840e-04	3.696840e-04	1.975385e-02	1.975385e-02
10	71.187143	3.676964e-04	3.676964e-04	1.110466e-02	1.110466e-02


==> Experiments/Exp2a_70000_p_10_Conv.dat <==
iter	err_J	err_J_star	J	J_star	errorEst
1	1.620793e+02	1.967458e+02	1.620794e+02	1.967457e+02	3.588251e+02
2	6.399548e-04	2.635693e+01	7.618512e-04	2.635681e+01	2.635757e+01
3	1.205745e-04	5.567039e+00	2.424710e-04	5.566917e+00	5.567159e+00
4	4.050733e-05	1.529875e+00	1.624038e-04	1.529753e+00	1.529916e+00
5	1.679087e-05	5.052766e-01	1.386873e-04	5.051547e-01	5.052934e-01
6	7.668569e-06	1.919738e-01	1.295650e-04	1.918519e-01	1.919815e-01
7	3.734012e-06	8.154637e-02	1.256305e-04	8.142448e-02	8.155011e-02
8	1.897699e-06	3.794222e-02	1.237942e-04	3.782032e-02	3.794412e-02
9	9.954280e-07	1.903874e-02	1.228919e-04	1.891684e-02	1.903973e-02
10	5.354484e-07	1.017726e-02	1.224319e-04	1.005536e-02	1.017779e-02
11	2.940509e-07	5.738710e-03	1.221905e-04	5.616814e-03	5.739004e-03
12	1.643089e-07	3.385944e-03	1.220608e-04	3.264047e-03	3.386108e-03
13	9.316620e-08	2.076457e-03	1.219896e-04	1.954560e-03	2.076550e-03
14	5.348756e-08	1.316195e-03	1.219500e-04	1.194299e-03	1.316249e-03
15	3.103513e-08	8.582965e-04	1.219275e-04	7.364000e-04	8.583275e-04
16	1.817219e-08	5.735318e-04	1.219146e-04	4.516354e-04	5.735500e-04
17	1.072432e-08	3.914057e-04	1.219072e-04	2.695093e-04	3.914165e-04
18	6.372144e-09	2.720262e-04	1.219028e-04	1.501297e-04	2.720326e-04
19	3.808636e-09	1.920679e-04	1.219003e-04	7.017148e-05	1.920718e-04
20	2.288198e-09	1.374861e-04	1.218988e-04	1.558968e-05	1.374884e-04
21	1.380948e-09	9.959802e-05	1.218978e-04	-2.229845e-05	9.959940e-05
22	8.367170e-10	7.290652e-05	1.218973e-04	-4.898994e-05	7.290736e-05
23	5.087308e-10	5.385597e-05	1.218970e-04	-6.804049e-05	5.385648e-05
24	3.102585e-10	4.010135e-05	1.218968e-04	-8.179511e-05	4.010166e-05
25	1.897261e-10	3.006865e-05	1.218967e-04	-9.182781e-05	3.006884e-05
26	1.162948e-10	2.268440e-05	1.218966e-04	-9.921206e-05	2.268452e-05
27	7.143345e-11	1.720586e-05	1.218965e-04	-1.046906e-04	1.720593e-05
28	4.395874e-11	1.311232e-05	1.218965e-04	-1.087841e-04	1.311237e-05
29	2.709555e-11	1.003441e-05	1.218965e-04	-1.118621e-04	1.003444e-05
30	1.672544e-11	7.707228e-06	1.218965e-04	-1.141892e-04	7.707245e-06
31	1.033742e-11	5.938966e-06	1.218965e-04	-1.159575e-04	5.938976e-06
32	6.396434e-12	4.589495e-06	1.218965e-04	-1.173070e-04	4.589502e-06
33	3.961857e-12	3.555624e-06	1.218965e-04	-1.183408e-04	3.555628e-06
34	2.456095e-12	2.760808e-06	1.218965e-04	-1.191357e-04	2.760811e-06
35	1.523819e-12	2.147901e-06	1.218965e-04	-1.197486e-04	2.147903e-06
36	9.460725e-13	1.673983e-06	1.218965e-04	-1.202225e-04	1.673985e-06
37	5.877387e-13	1.306652e-06	1.218965e-04	-1.205898e-04	1.306653e-06
38	3.653277e-13	1.021326e-06	1.218965e-04	-1.208751e-04	1.021326e-06
39	2.271917e-13	7.992741e-07	1.218965e-04	-1.210972e-04	7.992748e-07
40	1.413482e-13	6.261737e-07	1.218965e-04	-1.212703e-04	6.261743e-07
41	8.797408e-14	4.910304e-07	1.218965e-04	-1.214054e-04	4.910310e-07
42	5.477307e-14	3.853804e-07	1.218965e-04	-1.215111e-04	3.853809e-07
43	3.411225e-14	3.026893e-07	1.218965e-04	-1.215938e-04	3.026897e-07
44	2.125055e-14	2.378997e-07	1.218965e-04	-1.216586e-04	2.379001e-07
45	1.324146e-14	1.870886e-07	1.218965e-04	-1.217094e-04	1.870891e-07
46	8.252622e-15	1.472071e-07	1.218965e-04	-1.217493e-04	1.472076e-07
47	5.144377e-15	1.158811e-07	1.218965e-04	-1.217806e-04	1.158816e-07
48	3.207260e-15	9.125911e-08	1.218965e-04	-1.218052e-04	9.125954e-08
49	1.999906e-15	7.189509e-08	1.218965e-04	-1.218246e-04	7.189552e-08
50	1.247253e-15	5.665833e-08	1.218965e-04	-1.218398e-04	5.665876e-08


==> Experiments/Exp2b_70000_p_10.dat <==
iter	CorrectInPercent	J	J_eps	ErrorEst	ErrorEst_eps
1	28.605714	1.516943e+02	1.516943e+02	3.886935e+02	3.886935e+02
2	52.121429	1.689706e-04	1.689706e-04	2.138772e+01	2.138772e+01
3	50.801429	2.807005e-05	2.807005e-05	3.451085e+00	3.451085e+00
4	50.158571	1.706249e-05	1.706249e-05	7.678772e-01	7.678772e-01
5	49.887143	1.401151e-05	1.401151e-05	2.127221e-01	2.127221e-01
6	49.771429	1.268629e-05	1.268629e-05	6.957884e-02	6.957884e-02
7	49.702857	1.202135e-05	1.202135e-05	2.597702e-02	2.597702e-02
8	49.647143	1.168517e-05	1.168517e-05	1.080776e-02	1.080776e-02
9	49.627143	1.151447e-05	1.151447e-05	4.921027e-03	4.921027e-03
10	49.621429	1.142532e-05	1.142532e-05	2.417487e-03	2.417487e-03


==> Experiments/Exp2b_70000_p_10_Conv.dat <==
iter	err_J	err_J_star	J	J_star	errorEst
1	9.719636e+01	3.159192e+02	9.719638e+01	3.159192e+02	4.131155e+02
2	5.852910e-05	2.919306e+01	7.451443e-05	2.919304e+01	2.919312e+01
3	1.752102e-05	4.715272e+00	3.350635e-05	4.715256e+00	4.715289e+00
4	6.290097e-06	1.044052e+00	2.227543e-05	1.044036e+00	1.044058e+00
5	2.607255e-06	2.880936e-01	1.859259e-05	2.880776e-01	2.880962e-01
6	1.221694e-06	9.403220e-02	1.720703e-05	9.401622e-02	9.403342e-02
7	6.180824e-07	3.508938e-02	1.660342e-05	3.507340e-02	3.509000e-02
8	3.256697e-07	1.460979e-02	1.631100e-05	1.459381e-02	1.461012e-02
9	1.756878e-07	6.662598e-03	1.616102e-05	6.646613e-03	6.662774e-03
10	9.630511e-08	3.279746e-03	1.608164e-05	3.263760e-03	3.279842e-03
11	5.350662e-08	1.722330e-03	1.603884e-05	1.706344e-03	1.722383e-03
12	3.010938e-08	9.555816e-04	1.601544e-05	9.395963e-04	9.556118e-04
13	1.714844e-08	5.556487e-04	1.600248e-05	5.396634e-04	5.556659e-04
14	9.874713e-09	3.363458e-04	1.599521e-05	3.203605e-04	3.363557e-04
15	5.742233e-09	2.107451e-04	1.599108e-05	1.947598e-04	2.107509e-04
16	3.368075e-09	1.360276e-04	1.598870e-05	1.200423e-04	1.360310e-04
17	1.990495e-09	9.007859e-05	1.598732e-05	7.409326e-05	9.008058e-05
18	1.184152e-09	6.098629e-05	1.598652e-05	4.500095e-05	6.098747e-05
19	7.085342e-10	4.208922e-05	1.598604e-05	2.610388e-05	4.208992e-05
20	4.260968e-10	2.953493e-05	1.598576e-05	1.354959e-05	2.953535e-05
21	2.573817e-10	2.102728e-05	1.598559e-05	5.041948e-06	2.102754e-05
22	1.560745e-10	1.516007e-05	1.598549e-05	-8.252629e-07	1.516023e-05
23	9.496541e-11	1.105075e-05	1.598543e-05	-4.934583e-06	1.105085e-05
24	5.795600e-11	8.133027e-06	1.598539e-05	-7.852306e-06	8.133085e-06
25	3.546291e-11	6.036171e-06	1.598537e-05	-9.949162e-06	6.036207e-06
26	2.174987e-11	4.513032e-06	1.598536e-05	-1.147230e-05	4.513054e-06
27	1.336674e-11	3.396104e-06	1.598535e-05	-1.258923e-05	3.396117e-06
28	8.229563e-12	2.570150e-06	1.598534e-05	-1.341518e-05	2.570158e-06
29	5.074790e-12	1.954806e-06	1.598534e-05	-1.403053e-05	1.954812e-06
30	3.133784e-12	1.493337e-06	1.598534e-05	-1.449200e-05	1.493340e-06
31	1.937576e-12	1.145233e-06	1.598534e-05	-1.484010e-05	1.145235e-06
32	1.199292e-12	8.812799e-07	1.598534e-05	-1.510405e-05	8.812812e-07
33	7.430407e-13	6.802106e-07	1.598533e-05	-1.530512e-05	6.802115e-07
34	4.607584e-13	5.264170e-07	1.598533e-05	-1.545892e-05	5.264175e-07
35	2.859330e-13	4.083561e-07	1.598533e-05	-1.557698e-05	4.083565e-07
36	1.775612e-13	3.174334e-07	1.598533e-05	-1.566790e-05	3.174337e-07
37	1.103294e-13	2.472104e-07	1.598533e-05	-1.573812e-05	2.472105e-07
38	6.859050e-14	1.928365e-07	1.598533e-05	-1.579250e-05	1.928367e-07
39	4.266196e-14	1.506397e-07	1.598533e-05	-1.583469e-05	1.506399e-07
40	2.654595e-14	1.178273e-07	1.598533e-05	-1.586751e-05	1.178274e-07
41	1.652404e-14	9.226674e-08	1.598533e-05	-1.589307e-05	9.226684e-08
42	1.028908e-14	7.232384e-08	1.598533e-05	-1.591301e-05	7.232393e-08
43	6.408604e-15	5.674210e-08	1.598533e-05	-1.592859e-05	5.674218e-08
44	3.992663e-15	4.455260e-08	1.598533e-05	-1.594078e-05	4.455268e-08
45	2.488061e-15	3.500626e-08	1.598533e-05	-1.595033e-05	3.500635e-08
46	1.550768e-15	2.752258e-08	1.598533e-05	-1.595781e-05	2.752266e-08
47	9.667526e-16	2.165075e-08	1.598533e-05	-1.596368e-05	2.165083e-08
48	6.027656e-16	1.704001e-08	1.598533e-05	-1.596829e-05	1.704009e-08
49	3.758827e-16	1.341702e-08	1.598533e-05	-1.597192e-05	1.341710e-08
50	2.344316e-16	1.056843e-08	1.598533e-05	-1.597477e-05	1.056851e-08

